Characterizing K2 Candidate Planetary Systems Orbiting Low-Mass Stars IV: Updated Properties for 86 Cool Dwarfs Observed During Campaigns 1-17

We present revised stellar properties for 172 K2 target stars that were identified as possible hosts of transiting planets during Campaigns 1-17. Using medium-resolution near-infrared spectra acquired with the NASA Infrared Telescope Facility/SpeX and Palomar/TripleSpec, we found that 86 of our targets were bona fide cool dwarfs, 74 were hotter dwarfs, and 12 were giants. Combining our spectroscopic metallicities with Gaia parallaxes and archival photometry, we derived photometric stellar parameters and compared them to our spectroscopic estimates. Although our spectroscopic and photometric radius and temperature estimates are consistent, our photometric mass estimates are systematically 0.11 solar masses (34%) higher than our spectroscopic mass estimates for the least massive stars (photometric mass estimates < 0.4 solar masses). Adopting the photometric parameters and comparing our results to parameters reported in the Ecliptic Plane Input Catalog, our revised stellar radii are 0.15 solar radii (40%) larger and our revised stellar effective temperatures are roughly 65K cooler. Correctly determining the properties of K2 target stars is essential for characterizing any associated planet candidates, estimating the planet search sensitivity, and calculating planet occurrence rates. Even though Gaia parallaxes have increased the power of photometric surveys, spectroscopic characterization remains essential for determining stellar metallicities and investigating correlations between stellar metallicity and planetary properties.

==> datafile7.txt <==
Title: Characterizing K2 Candidate Planetary Systems Orbiting Low-Mass Stars IV: Updated Properties for 86 Cool Dwarfs Observed During Campaigns 1--17
Authors: Dressing, Hardegree-Ullman, Schlieder, Newton, Vanderburg, Feinstein, Duvvuri, Arnold, Bristow, Thackeray, Schwab Abrahams, Ciardi, Crossfield, Yu, Martinez, Christiansen, Crepp, & Isaacson 
Table: 7
================================================================================
Byte-by-byte Description of file: datafile7.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label                   Explanations
--------------------------------------------------------------------------------
   1-  9 I9     ---       EPIC                    Star name in the Ecliptic Plane Input Catalog
  11- 18 A8     ---       K2-name                 Name of confirmed K2 planet host star
  20- 24 A5     ---       SpType                  Spectral Type
  26- 30 A5     mag       KMag                    Absolute Ks magnitude
  32- 37 A6     mag       elo_KMag                Lower error on absolute Ks magnitude
  39- 44 A6     mag       ehi_KMag                Upper error on absolute Ks magnitude
  46- 49 A4     ---       Campaign                K2 Campaign in which target was observed
  51- 56 F6.3   mag       Kpmag                   Apparent magnitude in the Kepler bandpass
  58- 63 F6.3   mag       Kmag                    Apparent Ks magnitude
  65- 67 A3     ---       speckle                 ExoFOP reports that star has been observed using speckle imaging
  69- 71 A3     ---       AO                      ExoFOP reports that star has been observed using adaptive optics imaging
  73- 75 A3     ---       EB                      ExoFOP reports that the candidate is a likely eclipsing binary
  77- 79 A3     ---       nearby-star             ExoFOP reports that there is another star near the target star
  81- 83 A3     ---       gaia-match              Assessment about whether the target has a match in Gaia DR2
  85-114 A30    ---       gaia-designation        Designation of crossmatched star in Gaia DR2
 116-121 A6     arcsec    plx                     Parallax reported in Gaia DR2
 123-129 A7     pc        distance                Stellar distance calculated by Bailer-Jones et al. (2018) based on the Gaia DR2 parallax
 131-133 A3     ---       astrometric-sigma-flag  Astrometric flag. Stars marked as "y" have astrometric_sigma5d_max > 2 mas in Gaia DR2
 135-137 A3     ---       excess-flag             Excess noise flag. Stars marked as "y" have astrometric_excess_noise > 2 mas in Gaia DR2
 139-141 A3     ---       visibility-flag         Visibility flag. Stars marked as "y" have visibility_periods_used < 10 in Gaia DR2
 143-145 A3     ---       visibility-periods      Number of visibility used in Gaia DR2
 147-150 I4     K         Teff-adopt              Adopted stellar effective temperature
 152-154 I3     K         elo_Teff-adopt          Lower error on adopted stellar effective temperature
 156-158 I3     K         ehi_Teff-adopt          Upper error on adopted stellar effective temperature
 160-165 A6     ---       Teff-adopt_prov         ProveNaNce of adopted stellar effective temperature
 167-171 F5.3   solRad    Rad-adopt               Adopted stellar radius
 173-177 F5.3   solRad    elo_Rad-adopt           Lower error on adopted radius
 179-183 F5.3   solRad    ehi_Rad-adopt           Upper error on adopted radius
 185-190 A6     ---       Rad-adopt_prov          ProveNaNce of adopted radius
 192-196 F5.3   solMass   Mass-adopt              Adopted stellar mass
 198-202 F5.3   solMass   elo_Mass-adopt          Lower error on adopted mass
 204-208 F5.3   solMass   ehi_Mass-adopt          Upper error on adopted mass
 210-215 A6     ---       Mass-adopt_prov         ProveNaNce of adopted mass
 217-221 F5.3   solLum    Lum-adopt               Adopted stellar luminosity
 223-227 F5.3   solLum    elo_Lum-adopt           Lower error on adopted luminosity
 229-233 F5.3   solLum    ehi_Lum-adopt           Upper error on adopted luminosity
 235-240 A6     ---       Lum-adopt_prov          ProveNaNce of adopted luminosity
 242-249 A8     K         Teff-photo              Photometric stellar effective temperature
 251-257 A7     K       e_Teff-photo              Error on photometric stellar effective temperature
 259-266 A8     solRad    Rad-photo               Photometric stellar radius
 268-272 A5     solRad  e_Rad-photo               Error on photometric stellar radius
 274-281 F8.3   solMass   Mass-photo              Photometric stellar mass
 283-290 F8.3   solMass e_Mass-photo              Error on photometric stellar mass
 292-296 A5     solLum    Lum-photo               Photometric stellar luminosity
 298-302 A5     solLum  e_Lum-photo               Error on photometric stellar luminosity
 304-306 A3     ---       photo-rs-flag           Flag on photometric radius estimate. Stars marked as "y" have radii estimated by extrapolating the relations in Mann et al. (2015).
 308-311 I4     K         Teff-spec               Spectroscopic stellar effective temperature
 313-315 I3     K         elo_Teff-spec           Lower error on spectroscopic stellar effective temperature
 317-319 I3     K         ehi_Teff-spec           Upper error on spectroscopic stellar effective temperature
 321-325 F5.3   solRad    Rad-spec                Spectroscopic stellar radius
 327-331 F5.3   solRad    elo_Rad-spec            Lower error on spectroscopic stellar radius
 333-337 F5.3   solRad    ehi_Rad-spec            Upper error on spectroscopic stellar radius
 339-343 F5.3   solMass   Mass-spec               Spectroscopic stellar mass
 345-349 F5.3   solMass   elo_Mass-spec           Lower error on spectroscopic stellar mass
 351-355 F5.3   solMass   ehi_Mass-spec           Upper error on spectroscopic stellar mass
 357-361 F5.3   solLum    Lum-spec                Spectroscopic stellar luminosity
 363-367 F5.3   solLum    elo_Lum-spec            Lower error on spectroscopic stellar luminosity
 369-373 F5.3   solLum    ehi_Lum-spec            Upper error on spectroscopic stellar luminosity
 375-380 F6.3   ---       [Fe/H]                  Iron abundance
 382-386 F5.3   ---     e_[Fe/H]                  Error on iron abundance
 388-393 F6.3   ---       [M/H]                   Metallicity
 395-402 F8.6   ---     e_[M/H]                   Error on metallicity
--------------------------------------------------------------------------------
201110617 K2-156 K5V 4.508 -0.016 -0.016 10.0 12.947 10.391 y y NaN NaN y Gaia DR2 3596250888028092160 6.629  150.210 NaN NaN NaN 10  4265  78  78 phot 0.706 0.021 0.021 phot 0.673 0.017 0.017 phot 0.145 0.002 0.002 phot 4264.807 78.226  0.706    0.021    0.673    0.017 0.148 0.006 y   4307 135 152 0.646 0.037 0.044 0.689 0.079 0.079 0.092 0.026 0.033 -0.167 0.092 -0.060 0.090000 
201119435 NaN      K5V 4.010 -0.056 -0.057 10.0 15.082 12.714 NaN y NaN y y Gaia DR2 3595791498326534144 1.788  550.553 NaN NaN NaN 11  4331 121 151 spec 0.743 0.047 0.054 spec 0.752 0.030 0.030 phot 0.258 0.015 0.015 phot -999.000 106.963 -999.000 0.027    0.752    0.030 0.273 0.017 NaN 4472 121 151 0.743 0.047 0.054 0.712 0.080 0.082 0.278 0.054 0.064 -0.009 0.087 -0.011 0.087000 
201264302 NaN      M2V 6.074 -0.007 -0.008 y    13.879 10.357 NaN NaN NaN NaN y Gaia DR2 3790435155572409856 13.881 71.894  NaN NaN NaN 10  3536  61  61 phot 0.431 0.012 0.012 phot 0.432 0.010 0.010 phot 0.032 0.005 0.006 spec 3536.412 61.299  0.431    0.012    0.432    0.010 0.026 0.001 NaN 3586  92  95 0.437 0.031 0.031 0.453 0.082 0.075 0.032 0.005 0.006 -0.114 0.086 -0.157 0.085000 
201367065 K2-3   M1V 5.340 -0.005 -0.005 y    11.574  8.561 NaN y NaN NaN y Gaia DR2 3796690380302214272 22.661 44.073  NaN NaN NaN 9   3811  66  66 phot 0.541 0.015 0.015 phot 0.551 0.013 0.013 phot 0.083 0.018 0.021 spec 3810.725 65.987  0.541    0.015    0.551    0.013 0.055 0.002 NaN 4191 118 131 0.571 0.030 0.030 0.671 0.077 0.076 0.083 0.018 0.021 -0.321 0.090 -0.276 0.087000 
201390048 K2-162 K5V 4.423 -0.011 -0.011 10.0 11.961  9.898 y NaN NaN NaN y Gaia DR2 3694878833385971840 8.008  124.433 NaN NaN NaN 12  4532  81  81 phot 0.723 0.022 0.022 phot 0.685 0.017 0.017 phot 0.220 0.002 0.002 phot 4531.989 81.226  0.723    0.022    0.685    0.017 0.198 0.008 y   4499 126 130 0.646 0.038 0.041 0.715 0.081 0.081 0.199 0.026 0.029 -0.362 0.081 -0.263 0.081000 
201465501 K2-9   M3V 6.901 -0.010 -0.010 y    14.957 11.495 NaN y NaN NaN y Gaia DR2 3795633852707093120 12.025 82.963  NaN NaN NaN 10  3308  58  58 phot 0.319 0.009 0.009 phot 0.303 0.008 0.008 phot 0.018 0.003 0.004 spec 3307.571 58.280  0.319    0.009    0.303    0.008 0.011 0.000 NaN 3477  98  99 0.371 0.036 0.035 0.374 0.095 0.083 0.018 0.003 0.004 -0.287 0.084 -0.245 0.083000 
201596733 NaN      M1V 5.497 -0.015 -0.015 y    14.284 10.763 NaN NaN NaN NaN y Gaia DR2 3810767049715469056 8.820  113.012 NaN NaN NaN 9   3598  64  64 phot 0.525 0.015 0.015 phot 0.526 0.013 0.013 phot 0.048 0.009 0.011 spec 3598.005 64.408  0.525    0.015    0.526    0.013 0.042 0.002 NaN 3568  90  93 0.505 0.032 0.032 0.441 0.082 0.075 0.048 0.009 0.011  0.106 0.090  0.052 0.089000 
201650711 NaN      K7V 4.504 -0.013 -0.013 y    12.254  9.309 NaN NaN NaN NaN y Gaia DR2 3812335125095532672 10.911 91.409  NaN NaN NaN 9   4078  72  72 phot 0.700 0.020 0.020 phot 0.673 0.017 0.017 phot 0.099 0.001 0.001 phot 4077.975 72.072  0.700    0.020    0.673    0.017 0.122 0.005 y   3782 126 141 0.631 0.069 0.104 0.558 0.087 0.080 0.063 0.021 0.027 -0.108 0.102 -0.079 0.098000 
201663913 NaN      M1V 4.675 -0.022 -0.022 14.0 14.451 11.333 NaN NaN NaN NaN y Gaia DR2 3811688440459523456 4.631  214.625 NaN NaN y 10  3874  72  72 phot 0.678 0.020 0.020 phot 0.649 0.016 0.016 phot 0.102 0.002 0.002 phot 3873.905 71.506  0.678    0.020    0.649    0.016 0.093 0.004 NaN 3681  79  77 0.534 0.029 0.029 0.509 0.072 0.068 0.048 0.008 0.009  0.245 0.083  0.144 0.083000 
201690160 NaN      K5V 4.498 -0.019 -0.019 14.0 12.755 10.253 NaN NaN NaN NaN y Gaia DR2 3814764182504124416 7.034  141.599 NaN NaN NaN 9   4312  78  78 phot 0.708 0.021 0.021 phot 0.674 0.017 0.017 phot 0.152 0.002 0.002 phot 4312.295 78.179  0.708    0.021    0.674    0.017 0.156 0.006 y   4348  84  87 0.589 0.028 0.028 0.694 0.077 0.077 0.183 0.025 0.029 -0.236 0.082 -0.159 0.081000 
201690311 K2-49  K7V 4.429 -0.047 -0.048 y    15.288 12.729 NaN NaN NaN NaN y Gaia DR2 3895843479901597440 2.160  457.125 NaN NaN NaN 10  4325  92  92 phot 0.715 0.023 0.023 phot 0.684 0.019 0.019 phot 0.168 0.008 0.008 phot 4325.183 92.316  0.715    0.023    0.684    0.019 0.161 0.009 y   4229 118 124 0.720 0.041 0.051 0.677 0.077 0.077 0.177 0.047 0.058 -0.114 0.091 -0.090 0.092000 
201785059 NaN      M2V 6.133 -0.010 -0.010 y    14.595 10.854 NaN NaN NaN NaN y Gaia DR2 3813693502991916416 11.340 87.960  NaN NaN NaN 10  3455  61  61 phot 0.424 0.012 0.012 phot 0.422 0.010 0.010 phot 0.020 0.003 0.004 spec 3455.125 61.165  0.424    0.012    0.422    0.010 0.023 0.001 NaN 3330  81  80 0.408 0.029 0.028 0.241 0.093 0.082 0.020 0.003 0.004 -0.029 0.083 -0.072 0.083000 
201833600 K2-50  K5V 4.611 -0.027 -0.027 y    14.252 11.664 NaN y NaN NaN y Gaia DR2 3817000078053804672 3.856  257.443 NaN NaN y 8   4186  80  80 phot 0.686 0.021 0.021 phot 0.658 0.017 0.017 phot 0.134 0.004 0.004 phot 4185.625 80.402  0.686    0.021    0.658    0.017 0.130 0.006 NaN 4582 145 167 0.763 0.052 0.064 0.728 0.083 0.087 0.185 0.032 0.038 -0.290 0.084 -0.225 0.084000 
201912552 K2-18  M3V 5.999 -0.005 -0.005 y    12.473  8.899 NaN y NaN NaN y Gaia DR2 3910747531814692736 26.269 38.027  NaN NaN NaN 10  3485  61  61 phot 0.445 0.012 0.012 phot 0.444 0.010 0.010 phot 0.022 0.003 0.003 spec 3485.045 61.360  0.445    0.012    0.444    0.010 0.026 0.001 NaN 3479  80  81 0.451 0.030 0.030 0.376 0.080 0.073 0.022 0.003 0.003  0.070 0.083  0.038 0.082000 
201928106 NaN      M3V 5.714 -0.071 -0.074 y    16.733 13.124 NaN y NaN NaN y Gaia DR2 3913913163229896064 3.271  303.404 NaN NaN NaN 10  3567  99  99 phot 0.491 0.019 0.019 phot 0.491 0.018 0.018 phot 0.025 0.006 0.008 spec 3567.484 99.226  0.491    0.019    0.491    0.018 0.035 0.003 NaN 3608 119 135 0.430 0.032 0.031 0.467 0.098 0.089 0.025 0.006 0.008  0.147 0.089  0.096 0.089000 
202071401 NaN      K5V 4.585 -0.016 -0.016 0.0  12.900 10.107 y y NaN y y Gaia DR2 3378104379464943616 7.834  127.188 NaN NaN NaN 10  4341  79  79 phot 0.691 0.021 0.021 phot 0.662 0.017 0.017 phot 0.132 0.001 0.001 phot 434y02   79.085  0.691    0.021    0.662    0.017 0.152 0.006 y   4449  81  83 0.666 0.028 0.029 0.708 0.079 0.079 0.187 0.022 0.026 -0.423 0.081 -0.311 0.080000 
202083828 K2-26  M1V 5.551 -0.011 -0.011 0.0  14.000 10.530 y y NaN NaN y Gaia DR2 3425691139632545152 10.067 99.050  NaN NaN NaN 9   3698  64  64 phot 0.512 0.014 0.014 phot 0.517 0.012 0.012 phot 0.026 0.007 0.009 spec 3697.533 64.164  0.512    0.014    0.517    0.012 0.044 0.002 NaN 3499  98 104 0.521 0.033 0.032 0.392 0.092 0.084 0.026 0.007 0.009 -0.095 0.094 -0.066 0.093000 
204888276 NaN      M2V NaN   NaN    NaN    2.0  12.542  9.251 NaN NaN NaN NaN NaN NaN                            NaN    NaN     NaN NaN NaN NaN 3308  80  80 spec 0.470 0.029 0.030 spec 0.471 0.038 0.038 spec 0.021 0.003 0.003 spec NaN      NaN     NaN      NaN   -999.000 -999.000 NaN   NaN   NaN 3449  80  80 0.470 0.029 0.030 0.352 0.082 0.073 0.021 0.003 0.003 -0.146 0.082 -0.118 0.082000 
205040048 NaN      M4V 6.657 -0.012 -0.012 2.0  14.989 11.453 NaN NaN NaN NaN y Gaia DR2 6245720108744660480 10.956 9y37    NaN NaN NaN 10  3424  62  62 phot 0.348 0.010 0.010 phot 0.339 0.009 0.009 phot 0.013 0.002 0.002 spec 3423.644 62.046  0.348    0.010    0.339    0.009 0.015 0.001 NaN 3333  91  93 0.363 0.032 0.032 0.243 0.104 0.092 0.013 0.002 0.002 -0.330 0.086 -0.255 0.086000 
205152172 NaN      K5V 4.533 -0.008 -0.008 2.0  13.486 10.524 NaN NaN NaN NaN y Gaia DR2 6245213817998911744 6.307  157.823 NaN NaN NaN 9   4067  71  71 phot 0.701 0.021 0.021 phot 0.669 0.016 0.016 phot 0.119 0.001 0.001 phot 4067.418 71.297  0.701    0.021    0.669    0.016 0.121 0.005 y   4712 163 193 0.737 0.048 0.057 0.753 0.088 0.099 0.137 0.028 0.035 -0.065 0.086 -0.037 0.085000 
205489894 NaN      M3V 5.662 -0.006 -0.006 2.0  12.337  8.965 NaN NaN NaN NaN y Gaia DR2 4324010075312779520 21.818 45.772  NaN NaN NaN 11  3635  62  62 phot 0.496 0.014 0.014 phot 0.500 0.012 0.012 phot 0.028 0.004 0.004 spec 3635.002 61.787  0.496    0.014    0.500    0.012 0.039 0.001 NaN 3518  77  78 0.515 0.029 0.029 0.406 0.076 0.070 0.028 0.004 0.004  0.015 0.081 -0.027 0.081000 
206029450 NaN      M0V 5.197 -0.035 -0.035 3.0  15.504 12.834 NaN NaN NaN NaN y Gaia DR2 2599641660141170816 2.940  336.884 NaN NaN NaN 8   3973  81  81 phot 0.573 0.018 0.018 phot 0.573 0.015 0.015 phot 0.072 0.003 0.003 phot 3972.898 80.575  0.573    0.018    0.573    0.015 0.073 0.004 NaN 3704  80  81 0.572 0.028 0.028 0.521 0.073 0.069 0.039 0.008 0.009 -0.043 0.095 -0.033 0.097000 
206032309 NaN      M2V 6.499 -0.024 -0.024 3.0  15.782 12.538 NaN NaN NaN NaN y Gaia DR2 2597400855444243840 6.169  161.365 NaN NaN NaN 8   3398  66  66 phot 0.370 0.011 0.011 phot 0.363 0.010 0.010 phot 0.016 0.003 0.004 spec 3397.818 66.426  0.370    0.011    0.363    0.010 0.016 0.001 NaN 3310 108 113 0.338 0.038 0.037 0.220 0.128 0.112 0.016 0.003 0.004 -0.245 0.092 -0.223 0.091000 
206042996 NaN      K5V 4.796 -0.064 -0.066 3.0  16.061 13.071 NaN NaN NaN NaN y Gaia DR2 2600942622915012608 2.187  451.769 NaN NaN NaN 8   3969 100 100 phot 0.650 0.023 0.023 phot 0.631 0.018 0.018 phot 0.105 0.007 0.007 phot 3968.988 100.274 0.650    0.023    0.631    0.018 0.094 0.007 NaN 3980  78  78 0.627 0.028 0.028 0.626 0.073 0.072 0.059 0.012 0.013  0.112 0.093  0.083 0.095000 
206065006 NaN      M1V 5.250 -0.125 -0.132 3.0  16.473 13.598 NaN y NaN NaN y Gaia DR2 2600521647400551552 2.119  467.298 NaN NaN NaN 7   3867 159 159 phot 0.559 0.028 0.028 phot 0.564 0.025 0.025 phot 0.072 0.009 0.009 phot 3867.222 158.570 0.559    0.028    0.564    0.025 0.063 0.008 NaN 3629 141 148 0.569 0.038 0.038 0.480 0.110 0.092 0.025 0.013 0.028 -0.228 0.135 -0.162 0.136000 
206114294 NaN      M1V 5.058 -0.057 -0.059 3.0  15.737 12.604 NaN y NaN NaN y Gaia DR2 2613060374924695552 3.070  322.970 NaN NaN y 6   3852  90  90 phot 0.606 0.020 0.020 phot 0.593 0.017 0.017 phot 0.081 0.005 0.005 phot 3851.880 90.093  0.606    0.020    0.593    0.017 0.073 0.005 NaN 3884 122 133 0.591 0.033 0.033 0.597 0.081 0.076 0.074 0.028 0.037  0.268 0.107  0.203 0.103000 
206162305 K2-69  M1V 5.481 -0.019 -0.019 3.0  14.807 11.766 NaN y NaN NaN y Gaia DR2 2614926005638892032 5.506  180.697 NaN NaN NaN 9   3681  66  66 phot 0.529 0.015 0.015 phot 0.528 0.013 0.013 phot 0.046 0.018 0.027 spec 3681.107 65.955  0.529    0.015    0.528    0.013 0.046 0.002 NaN 3656 146 162 0.419 0.050 0.046 0.496 0.110 0.094 0.046 0.018 0.027  0.160 0.107  0.030 0.107000 
206192813 K2-71  M3V 5.806 -0.017 -0.017 3.0  14.875 11.732 NaN y NaN NaN y Gaia DR2 2608279114251674624 6.499  153.192 NaN NaN NaN 10  3532  64  64 phot 0.477 0.014 0.014 phot 0.476 0.012 0.012 phot 0.033 0.006 0.007 spec 3531.536 63.509  0.477    0.014    0.476    0.012 0.032 0.001 NaN 3566  89  92 0.454 0.030 0.030 0.440 0.082 0.075 0.033 0.006 0.007  0.182 0.087  0.111 0.085000 
206215704 NaN      M4V 7.562 -0.021 -0.021 3.0  15.598 12.767 NaN NaN NaN NaN y Gaia DR2 2615281560211505408 9.073  109.888 NaN NaN y 9   3321  65  65 phot 0.248 0.008 0.008 phot 0.220 0.006 0.006 phot 0.006 0.004 0.004 spec 332y45   64.532  0.248    0.008    0.220    0.006 0.007 0.000 NaN 3297  73  73 0.193 0.047 0.055 0.206 0.079 0.079 0.006 0.004 0.004 -0.328 0.093 -0.326 0.096000 
206298289 NaN      M1V 5.511 -0.028 -0.028 3.0  14.688 11.395 NaN NaN NaN NaN y Gaia DR2 2621428856708032256 6.627  150.277 NaN NaN y 7   3694  70  70 phot 0.521 0.015 0.015 phot 0.524 0.014 0.014 phot 0.045 0.007 0.008 spec 3694.072 69.795  0.521    0.015    0.524    0.014 0.045 0.002 NaN 3683  81  82 0.514 0.028 0.028 0.510 0.073 0.069 0.045 0.007 0.008 -0.006 0.083 -0.025 0.083000 
210659688 NaN      M4V 6.603 -0.039 -0.039 4.0  16.499 12.694 NaN NaN NaN NaN y Gaia DR2 44761741139048320   6.024  165.303 NaN NaN y 10  3345  71  71 phot 0.357 0.012 0.012 phot 0.347 0.011 0.011 phot 0.011 0.002 0.002 spec 3345.165 71.279  0.357    0.012    0.347    0.011 0.014 0.001 NaN 3229  79  80 0.388 0.028 0.028 0.129 0.102 0.092 0.011 0.002 0.002 -0.172 0.083 -0.156 0.083000 
211383821 NaN      K7V 4.710 -0.021 -0.021 5.0  14.044 11.506 NaN NaN NaN NaN y Gaia DR2 601848888105730176  4.345  228.662 NaN NaN NaN 12  4194  74  74 phot 0.657 0.019 0.019 phot 0.644 0.016 0.016 phot 0.128 0.003 0.003 phot 4193.684 73.963  0.657    0.019    0.644    0.016 0.120 0.005 NaN 4098  82  84 0.622 0.028 0.029 0.654 0.074 0.074 0.219 0.030 0.034 -0.211 0.082 -0.145 0.082000 
211541590 NaN      M3V 6.227 -0.016 -0.016 5.0  14.336 10.648 NaN NaN NaN NaN y Gaia DR2 606151109602008704  13.026 76.609  NaN NaN y 11  3488  63  63 phot 0.408 0.012 0.012 phot 0.407 0.010 0.010 phot 0.016 0.002 0.002 spec 3487.776 62.766  0.408    0.012    0.407    0.010 0.022 0.001 NaN 3338  74  75 0.303 0.028 0.028 0.249 0.085 0.076 0.016 0.002 0.002 -0.172 0.080 -0.156 0.080000 
211741619 NaN      K7V 5.016 -0.007 -0.007 16.0 13.564 10.489 NaN NaN NaN NaN y Gaia DR2 610197278032980992  8.012  124.362 NaN NaN y 14  3880  65  65 phot 0.611 0.017 0.017 phot 0.600 0.015 0.015 phot 0.085 0.001 0.001 phot 3879.881 65.221  0.611    0.017    0.600    0.015 0.076 0.003 NaN 4153 141 163 0.587 0.033 0.034 0.664 0.079 0.077 0.065 0.023 0.034  0.176 0.098  0.052 0.094000 
211916756 K2-95  M3V 6.199 -0.047 -0.048 5.0  15.498 12.474 y y NaN NaN y Gaia DR2 659744295638254336  5.535  179.854 NaN NaN y 11  3463  76  76 phot 0.417 0.014 0.014 phot 0.411 0.013 0.013 phot 0.024 0.005 0.006 spec 3463.083 75.973  0.417    0.014    0.411    0.013 0.022 0.001 NaN 3574 109 120 0.408 0.032 0.032 0.446 0.094 0.086 0.024 0.005 0.006  0.115 0.086  0.090 0.087000 
212048748 NaN      M2V 6.960 -0.003 -0.004 16.0 12.771  9.190 NaN NaN NaN NaN y Gaia DR2 684992690384102528  35.778 27.928  NaN NaN NaN 11  3310  57  57 phot 0.313 0.009 0.009 phot 0.295 0.007 0.007 phot 0.009 0.002 0.002 spec 3309.874 56.996  0.313    0.009    0.295    0.007 0.011 0.000 NaN 3264 121 137 0.328 0.054 0.064 0.169 0.153 0.142 0.009 0.002 0.002 -0.202 0.084 -0.241 0.083000 
212088059 NaN      M1V 5.407 -0.012 -0.012 5.0  14.757 11.460 y NaN NaN NaN y Gaia DR2 685979983106267136  6.129  162.408 NaN NaN y 14  3677  64  64 phot 0.544 0.015 0.015 phot 0.540 0.013 0.013 phot 0.056 0.009 0.012 spec 3676.546 64.133  0.544    0.015    0.540    0.013 0.049 0.002 NaN 3662  79  80 0.542 0.029 0.029 0.499 0.073 0.068 0.056 0.009 0.012  0.271 0.085  0.177 0.086000 
212330265 NaN      M1V 5.409 -0.022 -0.023 6.0  14.949 11.655 NaN NaN NaN NaN y Gaia DR2 6295480809559200512 5.606  177.501 NaN NaN y 10  3662  67  67 phot 0.536 0.016 0.016 phot 0.540 0.014 0.014 phot 0.278 0.110 0.170 spec 3661.906 67.165  0.536    0.016    0.540    0.014 0.046 0.002 NaN 4221 218 268 0.561 0.047 0.047 0.676 0.086 0.084 0.278 0.110 0.170 -0.086 0.144 -0.005 0.138000 
212748535 NaN      M1V 5.058 -0.008 -0.008 NaN  13.582 10.530 NaN NaN NaN NaN y Gaia DR2 3632158841846331392 8.019  124.257 NaN NaN y 10  3873  66  66 phot 0.610 0.017 0.017 phot 0.593 0.015 0.015 phot 0.081 0.001 0.001 phot 3873.161 66.140  0.610    0.017    0.593    0.015 0.075 0.003 NaN 3971 143 165 0.562 0.036 0.037 0.624 0.083 0.078 0.052 0.020 0.029  0.436 0.106  0.350 0.103000 
212796016 NaN      K7V 4.940 -0.015 -0.015 6.0  14.209 11.308 NaN NaN NaN NaN y Gaia DR2 3632595897718444800 5.298  187.747 NaN NaN y 9   3979  69  69 phot 0.618 0.018 0.018 phot 0.611 0.015 0.015 phot 0.087 0.001 0.001 phot 3978.615 68.985  0.618    0.018    0.611    0.015 0.086 0.003 NaN 4172 229 304 0.748 0.123 0.247 0.668 0.090 0.086 0.069 0.033 0.053 -0.062 0.113 -0.047 0.111000 
220194953 NaN      M1V 5.144 -0.011 -0.011 8.0  12.856 10.612 y NaN NaN NaN y Gaia DR2 2536443724641751680 8.031  124.072 NaN NaN NaN 9   3855  67  67 phot 0.583 0.016 0.016 phot 0.581 0.014 0.014 phot 0.076 0.001 0.001 phot 3855.212 66.754  0.583    0.016    0.581    0.014 0.067 0.003 NaN 3948  79  79 0.539 0.028 0.028 0.617 0.072 0.071 0.066 0.009 0.010 -0.024 0.082 -0.042 0.081000 
220194974 K2-148 K7V 4.817 -0.011 -0.011 8.0  12.975 10.292 y NaN NaN NaN y Gaia DR2 2536443724641751808 8.006  124.458 NaN NaN NaN 9   4070  70  70 phot 0.646 0.018 0.018 phot 0.628 0.016 0.016 phot 0.097 0.001 0.001 phot 4069.669 69.684  0.646    0.018    0.628    0.016 0.103 0.004 NaN 4192 119 130 0.615 0.032 0.036 0.671 0.077 0.076 0.099 0.023 0.027  0.116 0.088  0.058 0.086000 
220321605 K2-212 K7V 4.665 -0.018 -0.018 8.0  12.588  9.856 y y NaN NaN y Gaia DR2 2538824923230146560 9.128  109.218 NaN NaN y 9   4147  72  72 phot 0.674 0.019 0.019 phot 0.650 0.016 0.016 phot 0.123 0.001 0.001 phot 4146.911 71.971  0.674    0.019    0.650    0.016 0.121 0.005 NaN 4263  89  92 0.633 0.029 0.030 0.682 0.076 0.076 0.140 0.020 0.023  0.061 0.082  0.032 0.081000 
220448185 NaN      M4V 6.699 -0.060 -0.061 8.0  15.976 13.543 NaN NaN NaN NaN y Gaia DR2 2564954125574046336 4.254  233.735 NaN NaN NaN 9   3178  73  73 spec 0.345 0.013 0.013 phot 0.332 0.013 0.013 phot 0.008 0.004 0.004 spec NaN      NaN     0.345    0.013    0.332    0.013 NaN   NaN   NaN 3319  73  73 0.265 0.051 0.057 0.230 0.076 0.076 0.008 0.004 0.004 -0.179 0.095 -0.217 0.096000 
220621087 K2-151 M2V 5.908 -0.005 -0.005 8.0  13.384 10.117 y y NaN NaN y Gaia DR2 2579620343673729408 14.364 69.480  NaN NaN NaN 10  3623  63  63 phot 0.452 0.013 0.013 phot 0.459 0.011 0.011 phot 0.029 0.004 0.004 spec 3622.503 63.241  0.452    0.013    0.459    0.011 0.032 0.001 NaN 3541  79  79 0.444 0.028 0.028 0.422 0.076 0.070 0.029 0.004 0.004 -0.274 0.082 -0.229 0.081000 
227560005 NaN      M0V 4.978 -0.006 -0.006 1y   12.039  9.029 y NaN NaN NaN y Gaia DR2 4124196681900615040 15.449 64.610  NaN NaN NaN 11  3895  66  66 phot 0.618 0.017 0.017 phot 0.605 0.015 0.015 phot 0.071 0.000 0.000 phot 3894.674 65.774  0.618    0.017    0.605    0.015 0.079 0.003 NaN 4007  90  91 0.581 0.029 0.029 0.633 0.074 0.073 0.078 0.016 0.020  0.188 0.084  0.138 0.083000 
228724232 K2-235 K7V 4.581 -0.009 -0.009 10.0 11.243  8.637 y y NaN NaN y Gaia DR2 3578638842054261248 15.418 64.741  NaN NaN y 12  4245  71  71 phot 0.689 0.019 0.019 phot 0.662 0.016 0.016 phot 0.154 0.001 0.001 phot 4245.328 70.674  0.689    0.019    0.662    0.016 0.138 0.005 y   4358  91 100 0.656 0.028 0.029 0.696 0.078 0.078 0.212 0.030 0.033  0.015 0.081  0.021 0.081000 
228974324 K2-257 M1V 5.630 -0.009 -0.009 10.0 12.873  9.661 y NaN NaN NaN y Gaia DR2 3695235654973028736 15.595 64.006  NaN NaN y 9   3682  63  63 phot 0.501 0.014 0.014 phot 0.505 0.012 0.012 phot 0.036 0.005 0.005 spec 3682.268 62.884  0.501    0.014    0.505    0.012 0.041 0.002 NaN 3646  77  77 0.526 0.028 0.028 0.490 0.072 0.068 0.036 0.005 0.005 -0.014 0.081 -0.034 0.081000 
230517842 NaN      K5V 4.671 -0.009 -0.009 1y   12.261  9.604 NaN NaN NaN NaN y Gaia DR2 4127572427427088000 10.283 96.978  NaN NaN NaN 11  4160  74  74 phot 0.674 0.020 0.020 phot 0.649 0.016 0.016 phot 0.122 0.001 0.001 phot 4159.939 74.318  0.674    0.020    0.649    0.016 0.122 0.005 NaN 4694 144 168 0.666 0.039 0.046 0.749 0.086 0.093 0.112 0.018 0.021 -0.202 0.083 -0.180 0.082000 
245953291 NaN      M0V 4.950 -0.015 -0.015 12.0 14.610 11.403 NaN y NaN NaN y Gaia DR2 2434055415156672384 5.094  195.218 NaN NaN y 10  3888  68  68 phot 0.632 0.018 0.018 phot 0.609 0.015 0.015 phot 0.076 0.001 0.001 phot 3888.447 67.777  0.632    0.018    0.609    0.015 0.082 0.003 NaN 3960  77  78 0.656 0.028 0.029 0.621 0.072 0.071 0.076 0.014 0.017  0.496 0.090  0.332 0.093000 
246004726 NaN      K5V 4.653 -0.015 -0.015 12.0 12.872 10.253 y y NaN NaN y Gaia DR2 2437219981420474752 7.556  131.849 NaN NaN y 8   4192  75  75 phot 0.677 0.020 0.020 phot 0.652 0.016 0.016 phot 0.133 0.001 0.001 phot 4192.361 74.931  0.677    0.020    0.652    0.016 0.127 0.005 NaN 4092  84  84 0.621 0.028 0.028 0.652 0.074 0.074 0.139 0.024 0.026 -0.152 0.085 -0.123 0.085000 
246014919 NaN      K7V 4.580 -0.010 -0.010 12.0 12.176  9.565 y NaN NaN NaN y Gaia DR2 2435914998557150208 10.039 99.327  NaN NaN NaN 10  4216  72  72 phot 0.690 0.019 0.019 phot 0.662 0.016 0.016 phot 0.139 0.001 0.001 phot 4215.645 72.039  0.690    0.019    0.662    0.016 0.135 0.005 y   4366 113 124 0.607 0.029 0.030 0.697 0.078 0.079 0.107 0.026 0.032  0.032 0.087  0.025 0.086000 
246018746 NaN      M1V 5.162 -0.021 -0.021 12.0 14.647 11.592 NaN NaN NaN NaN y Gaia DR2 2435825663237339136 5.147  193.223 NaN NaN y 10  3827  68  68 phot 0.585 0.017 0.017 phot 0.578 0.015 0.015 phot 0.065 0.001 0.001 phot 3827.064 68.027  0.585    0.017    0.578    0.015 0.066 0.003 NaN 3905  83  85 0.566 0.029 0.029 0.604 0.073 0.071 0.060 0.011 0.013  0.166 0.085  0.096 0.085000 
246074965 NaN      M4V 7.113 -0.020 -0.020 12.0 16.278 12.352 NaN NaN NaN NaN y Gaia DR2 2439222638771000448 8.930  111.638 NaN NaN y 10  3287  67  67 phot 0.298 0.009 0.009 phot 0.274 0.008 0.008 phot 0.010 0.002 0.002 spec 3286.796 66.742  0.298    0.009    0.274    0.008 0.009 0.001 NaN 3257  89  89 0.335 0.032 0.031 0.161 0.111 0.098 0.010 0.002 0.002 -0.043 0.098 -0.086 0.101000 
246168225 NaN      K5V 4.504 -0.014 -0.014 12.0 12.650 10.145 y NaN NaN NaN y Gaia DR2 2632799490565736576 7.417  134.317 NaN NaN y 9   4293  75  75 phot 0.707 0.021 0.021 phot 0.673 0.017 0.017 phot 0.142 0.001 0.001 phot 4292.683 75.246  0.707    0.021    0.673    0.017 0.152 0.006 y   4356  96 103 0.676 0.034 0.036 0.696 0.078 0.078 0.229 0.031 0.035 -0.239 0.082 -0.151 0.082000 
246178445 NaN      K7V 4.881 -0.008 -0.008 12.0 12.886 10.013 y NaN NaN NaN y Gaia DR2 2635222882912877056 9.382  106.260 NaN NaN y 10  3966  67  67 phot 0.632 0.018 0.018 phot 0.619 0.015 0.015 phot 0.102 0.001 0.001 phot 3966.203 67.051  0.632    0.018    0.619    0.015 0.089 0.003 NaN 4144  84  88 0.616 0.028 0.028 0.663 0.075 0.074 0.066 0.010 0.012  0.032 0.082  0.006 0.082000 
246208962 NaN      K5V 4.433 -0.009 -0.009 12.0 13.229 10.648 NaN NaN NaN NaN y Gaia DR2 2633232874241300224 5.685  175.006 NaN NaN y 10  4313  75  75 phot 0.721 0.021 0.021 phot 0.684 0.017 0.017 phot 0.152 0.002 0.002 phot 4312.996 75.138  0.721    0.021    0.684    0.017 0.162 0.006 y   4233  86  85 0.635 0.028 0.028 0.678 0.076 0.076 0.221 0.037 0.043 -0.058 0.086 -0.021 0.087000 
246259341 NaN      K5V 4.295 -0.053 -0.054 12.0 14.310 11.916 NaN NaN NaN NaN y Gaia DR2 2635708459031022976 2.964  334.381 NaN NaN y 9   3843  84  85 spec 0.606 0.029 0.030 spec 0.705 0.021 0.021 phot 0.202 0.011 0.011 phot -999.000 99.753  -999.000 0.025    0.705    0.021 0.194 0.012 NaN 3984  84  85 0.606 0.029 0.030 0.627 0.073 0.072 0.202 0.030 0.035 -0.223 0.093 -0.230 0.097000 
246389858 K2-135 K7V 4.832 -0.004 -0.004 12.0 10.277  7.193 y y NaN NaN y Gaia DR2 2643842302456085888 33.685 29.661  NaN NaN NaN 10  4098  68  68 phot 0.632 0.018 0.018 phot 0.626 0.015 0.015 phot 0.114 0.000 0.000 phot 4098.117 68.119  0.632    0.018    0.626    0.015 0.101 0.004 NaN 4160 163 194 0.652 0.056 0.079 0.666 0.081 0.079 0.091 0.026 0.032 -0.295 0.096 -0.248 0.094000 
246393474 K2-141 K7V 4.443 -0.006 -0.006 12.0 10.619  8.401 y y NaN NaN y Gaia DR2 2643952940813536768 16.133 61.874  NaN NaN NaN 10  4413  73  73 phot 0.708 0.020 0.020 phot 0.682 0.017 0.017 phot 0.180 0.001 0.001 phot 4412.692 72.694  0.708    0.020    0.682    0.017 0.171 0.006 y   4328  83  85 0.643 0.029 0.030 0.692 0.077 0.077 0.256 0.030 0.033 -0.224 0.080 -0.152 0.080000 
246947582 NaN      K7V 3.400 -0.033 -0.034 13.0 15.012 11.215 NaN y NaN NaN y Gaia DR2 3406279777241638784 2.707  365.610 NaN NaN y 13  4042  77  77 spec 0.613 0.027 0.027 spec 0.603 0.040 0.040 spec 0.238 0.008 0.008 phot -999.000 81.740  -999.000 0.027 -999.000 -999.000 0.275 0.014 NaN 4183  77  77 0.613 0.027 0.027 0.670 0.075 0.075 0.191 0.023 0.026  0.015 0.080  0.021 0.080000 
247267267 K2-284 M0V 4.906 -0.010 -0.010 13.0 12.811 10.058 NaN y NaN NaN y Gaia DR2 3413793491812093824 9.293  107.272 NaN NaN NaN 11  4022  68  68 phot 0.628 0.018 0.018 phot 0.616 0.015 0.015 phot 0.098 0.001 0.001 phot 4022.073 67.988  0.628    0.018    0.616    0.015 0.093 0.004 NaN 3966  82  83 0.611 0.028 0.028 0.622 0.073 0.072 0.126 0.021 0.024  0.045 0.083  0.058 0.083000 
247589423 K2-136 K5V 4.505 -0.007 -0.007 13.0 10.771  8.368 NaN y NaN NaN y Gaia DR2 145916050683920128  16.850 59.247  NaN NaN y 10  4298  74  74 phot 0.707 0.021 0.021 phot 0.673 0.017 0.017 phot 0.165 0.001 0.001 phot 4298.004 73.927  0.707    0.021    0.673    0.017 0.153 0.005 y   4183  77  78 0.614 0.027 0.027 0.670 0.075 0.075 0.190 0.023 0.025  0.013 0.080  0.021 0.080000 
247887989 K2-133 M2V 5.899 -0.006 -0.006 13.0 13.327 10.279 NaN y NaN NaN y Gaia DR2 148080473682357376  13.274 75.170  NaN NaN y 9   3676  62  62 phot 0.450 0.013 0.013 phot 0.461 0.011 0.011 phot 0.026 0.003 0.004 spec 3676.446 61.988  0.450    0.013    0.461    0.011 0.033 0.001 NaN 3546  78  79 0.471 0.029 0.029 0.426 0.076 0.070 0.026 0.003 0.004 -0.420 0.082 -0.334 0.082000 
248433930 NaN      M1V 5.428 -0.008 -0.008 14.0 13.765 10.722 NaN NaN NaN NaN y Gaia DR2 3807344819773770752 8.705  114.500 NaN NaN NaN 9   3794  65  65 phot 0.529 0.015 0.015 phot 0.537 0.013 0.013 phot 0.059 0.000 0.000 phot 3794.073 64.668  0.529    0.015    0.537    0.013 0.052 0.002 NaN 3659  79  80 0.563 0.028 0.028 0.497 0.073 0.068 0.029 0.005 0.006 -0.210 0.083 -0.214 0.083000 
248435473 K2-266 K5V 4.449 -0.010 -0.010 14.0 11.386  8.897 NaN y NaN NaN y Gaia DR2 3855246074629979264 12.865 77.559  NaN NaN y 7   4351  77  77 phot 0.718 0.021 0.021 phot 0.681 0.017 0.017 phot 0.171 0.001 0.001 phot 4350.621 77.190  0.718    0.021    0.681    0.017 0.166 0.006 y   4202  78  78 0.636 0.027 0.027 0.673 0.075 0.075 0.271 0.033 0.037  0.055 0.080  0.047 0.080000 
248440276 NaN      M3V 6.273 -0.010 -0.010 14.0 13.620 10.079 NaN NaN NaN NaN y Gaia DR2 3855440443374679168 17.305 57.693  NaN NaN y 7   3457  61  61 phot 0.402 0.012 0.012 phot 0.399 0.010 0.010 phot 0.028 0.004 0.004 spec 3457.310 61.464  0.402    0.012    0.399    0.010 0.021 0.001 NaN 3561  80  80 0.453 0.030 0.030 0.437 0.076 0.070 0.028 0.004 0.004 -0.107 0.082 -0.076 0.082000 
248518307 NaN      M3V 6.430 -0.008 -0.008 14.0 14.030 10.405 NaN NaN NaN NaN y Gaia DR2 3859918999047978240 16.002 62.380  NaN NaN y 7   3395  60  60 phot 0.383 0.011 0.011 phot 0.374 0.009 0.009 phot 0.016 0.002 0.003 spec 3394.570 59.684  0.383    0.011    0.374    0.009 0.018 0.001 NaN 3335  79  82 0.356 0.029 0.029 0.246 0.090 0.082 0.016 0.002 0.003  0.033 0.081 -0.024 0.081000 
248527514 NaN      K5V 4.593 -0.016 -0.017 14.0 13.716 11.106 NaN NaN NaN NaN y Gaia DR2 3860043690538404992 4.953  200.727 NaN NaN NaN 8   4219  76  76 phot 0.689 0.021 0.021 phot 0.661 0.016 0.016 phot 0.137 0.002 0.002 phot 4219.044 76.110  0.689    0.021    0.661    0.016 0.135 0.005 y   4255  93  97 0.678 0.031 0.031 0.681 0.076 0.076 0.202 0.031 0.036 -0.036 0.083 -0.035 0.083000 
248545986 K2-239 M4V 7.508 -0.006 -0.006 14.0 13.545  9.971 NaN NaN NaN NaN y Gaia DR2 3857872051994269824 32.141 3y85    NaN NaN NaN 7   3288  58  58 phot 0.253 0.007 0.007 phot 0.226 0.006 0.006 phot 0.008 0.004 0.004 spec 3287.763 58.224  0.253    0.007    0.226    0.006 0.007 0.000 NaN 3325  73  73 0.271 0.050 0.056 0.236 0.076 0.076 0.008 0.004 0.004 -0.273 0.081 -0.231 0.081000 
248771979 NaN      K5V 4.608 -0.016 -0.016 14.0 13.820 11.272 NaN y NaN NaN y Gaia DR2 3876314469764754176 4.619  215.180 NaN NaN y 9   4210  76  76 phot 0.686 0.021 0.021 phot 0.658 0.016 0.016 phot 0.134 0.002 0.002 phot 4209.818 75.537  0.686    0.021    0.658    0.016 0.133 0.005 NaN 4363  94 101 0.609 0.028 0.028 0.697 0.078 0.078 0.147 0.023 0.027 -0.362 0.083 -0.252 0.084000 
248861279 NaN      M1V 5.325 -0.010 -0.010 14.0 13.869 10.750 NaN y NaN NaN y Gaia DR2 3884361314332210304 8.193  121.630 NaN NaN NaN 9   3789  65  65 phot 0.546 0.015 0.015 phot 0.553 0.014 0.014 phot 0.058 0.001 0.001 phot 3788.567 64.842  0.546    0.015    0.553    0.014 0.055 0.002 NaN 3828  83  82 0.561 0.028 0.028 0.577 0.073 0.070 0.036 0.007 0.008 -0.252 0.083 -0.226 0.083000 
248890647 NaN      M1V 4.722 -0.023 -0.023 14.0 14.098 10.902 NaN NaN NaN NaN y Gaia DR2 3872521292088024576 5.781  172.149 NaN NaN NaN 10  3956  72  72 phot 0.670 0.019 0.019 phot 0.642 0.016 0.016 phot 0.095 0.002 0.002 phot 3956.424 71.741  0.670    0.019    0.642    0.016 0.099 0.004 NaN 3572 101 104 0.535 0.034 0.035 0.444 0.089 0.080 0.053 0.016 0.020  0.291 0.100  0.204 0.099000 
249483541 NaN      M4V NaN   NaN    NaN    15.0 12.691  9.663 NaN NaN NaN NaN y Gaia DR2 6251760619471942400 NaN    NaN     NaN NaN NaN 4   3252 191 265 spec 0.398 0.092 0.175 spec 0.394 0.093 0.174 spec 0.010 0.002 0.003 spec NaN      NaN     NaN      NaN   -999.000 -999.000 NaN   NaN   NaN 3393 191 265 0.398 0.092 0.175 0.303 0.210 0.197 0.010 0.002 0.003 -0.145 0.093 -0.178 0.093000 
251288417 NaN      M4V 6.681 -0.019 -0.019 16.0 15.991 11.552 NaN NaN NaN NaN y Gaia DR2 630804084442040960  10.586 94.222  NaN NaN NaN 9   3223  59  59 phot 0.357 0.010 0.010 phot 0.335 0.009 0.009 phot 0.005 0.004 0.004 spec 3222.941 59.154  0.357    0.010    0.335    0.009 0.012 0.001 NaN 3277  73  73 0.335 0.066 0.075 0.184 0.082 0.082 0.005 0.004 0.004  0.473 0.106  0.304 0.101000 

